The treasure behind the haystack: MUSE analysis of five recently discovered globular clusters

After the second data release of Gaia, the number of new globular cluster candidates has increased importantly. However, most of them need to be properly characterised, both spectroscopically and photometrically, by means of radial velocities, metallicities, and deeper photometric observations. Our goal is to provide an independent confirmation of the cluster nature of Gran 4, a recently discovered globular cluster, with follow-up spectroscopic observations. The derived radial velocity for individual stars, coupled with proper motions, allows us to isolate cluster members from field stars, while the analysis of their spectra allows us to derive metallicities. By including in the analysis the recently confirmed clusters Gran 1, 2, 3, and 5, we aim to completely characterise the sample presented in Gran et al. 2022. Using Gaia DR3 and VVV catalogue data and MUSE@VLT observations, we performed a selection of cluster members based on their proper motions, radial velocities and their position in colour-magnitude diagrams. Furthermore, full spectral synthesis was performed on the cluster members, extracting surface parameters and metallicity from MUSE spectra. Finally, a completeness estimation was performed on the total globular cluster population of the Milky Way. We confirm the nature of Gran 4, a newly discovered globular cluster behind the Galactic bulge, with a mean radial velocity of ${\rm RV} = -265.28 \pm 3.92$ km s$^{-1}$ and a mean metallicity of ${\rm [Fe/H] = -1.72 \pm 0.32}$ dex. Additionally, independent measurements of the metallicities were derived for Gran 1, 2, 3, and 5. We also revise the observational lower mass limit for a globular cluster to survive in the bulge/disk environment. We estimate that $\sim 12-26$ globular clusters have still to be discovered on the other side of the Galaxy (i.e., behind the bulge/bar/disk), up to 20 kpc.

==> The_treasure_behind_the_haystack_referee_report_answers.txt <==
The article presents a detailed analysis of the Gran 4 GC, confirming the nature
of this object as a true GC. It also includes a re-analysis of the Gran 1, 2,
3, and 5 GCs, all five presented in a previous article by the same authors.
The authors combine Gaia with VVV and MUSE data, and use it to identify probable
members and extract metallicity estimates from MUSE spectra.
The article can be regarded as part II of the Gran et al. (2022) article,
where these GCs were initially presented. The article is concise
and clearly written. The results are properly emphasized and contextualized.

I have only some minor comments that I list below, mostly concerning
grammar/format and a few clarifications needed.

>> We want to thank the referee for their constructive and timely report that helped to improve this manuscript.


# 1. Introduction

- Hammer et al. 2023, and referenced therein)
references

>> Corrected.


- Only the spectra for Gran 4
The spectra for Gran 4

>> Corrected.


## 3.1 Extraction and analysis...

- Astropy package, photutils
Astropy affiliated package, photutils

Maybe add as footnotes the urls to the projects?

>> Done. Two footnotes were added with the urls.


- was repeated 100 times in a MCMC ensemble (Foreman-Mackey et al. 2013)
Was the emcee package used or are you using the article as a reference for
the MCMC method? The description of your method (repetition to extract
uncertainties) sounds more like a bootstrap algorithm than MCMC. Please
clarify.

>> The sentence was changed to clarify and explain the algorithm behaviour.
It is based on the data-driven code The Cannon (Ness et al. 2015) to derive the observed spectral features, 
whose phase-space was explored in a MCMC ensemble (Foreman-Mackey et al. 2013) to extract parameter uncertainties.



- (Table 2 caption) metallicity, and , mean PMs and
metallicity, mean PMs, and

>> Ok, noted and corrected.


- Table 2
What is the difference between the $\sigma_{RV}$ and $\sigma_{[Fe/H]}$
parameters and the +/- 1 sigma values in the RV and [Fe/H] columns? One
would assume both to be the standard deviation but one of these is clearly
not? Could you please clarify the difference?

>> We were using the nominal uncertainty (given by error propagation) when derived the mean in the table.
However, given the text structure and relevance in the article, we decided to change it for the typical 1-sigma standard deviation throughout the entire manuscript.


- (Figure 2 caption) or HB/SGB stars, which RV coincide
for which their RVs coincide

>> Corrected.

## 3.2 Confirmation of Gran 4

- of Gran 4 (Gran et al. 2022, see Figure 3 and)
of Gran 4, see Figure 3, and

>> Ok, suggestion adopted.


## 4.1 Globular cluster completeness...

- in the inner Galaxy (20 < R < 50 kpc).
Are you defining the inner Galaxy as the range between 20 and 50 Kpc from
the center?

>> We correct the error/typo in the sentence, that was referring to an assumed completeness within 20-50 kpc (from previous studies).
The corrected sentence is: Usually, the main focus is given to the distant halo clusters \citep[][and references therein]{contenta2017, webb2021}, 
assuming completeness of the GC population {\bf within Galactocentric distances confined to $\mathbf{R \leq 20 - 50}$ kpc}.


- Figure 4
The footnote for this figure appears in this page but the actual figure is two
pages down. Not sure if this can be fixed with Latex.

>> Noted and corrected. The caption is now part of the Figure caption.


- there are 58, 24, 31 and 31 known GCs, respectively. In total, 143 GCs
58+24+31+31=144

>> Corrected.


- ((12+26)/2 = 19 behind the Galaxy and 3 in the halo)
Did you mean behind the Galaxy bar?

>> Yes, it refers to the undiscovered behind the Galactic bar.
The text was changed to: ... 19 behind the {\bf Galactic bulge/bar/disk} and 3 in the halo)


## 4.2 Observational globular cluster...

- $z_{max}$
Lower case $z_{max}$ is used in the text but upper case $Z_{max}$ is used
in Figure 5

>> Corrected. Now Figure 5 displays the correct letter for z_max.


- in case current masses were missing in the original catalogue
In these cases, did you estimate the missing masses?

>> The sentence was rewriten to express that when uncertainties are missing (i.e., 0.0 in the catalogue), a value was assumed.
Original sentence: We adopt an uncertainty of 25\% of the cluster total mass in case current masses were missing in the original catalogue.
Corrected sentence: We adopt an uncertainty of 25\% of the cluster total mass (i.e., $\sigma_{\rm Current\ Mass} = 0.25 \times M_{\rm Current}$) in case mass uncertainties were missing in the catalogue.


- A highlighted region “Bulge/disk disruption” is hatched in grey in Figure 5,
highlighting the observational
A “bulge/disk disruption” region is hatched...

>> Corrected and changed in the text.


- Note that this area do not impose that (...) show no cluster in that area.
Note that this area does not imply imply that (...) show no clusters in that area.

>> Done.


# 5. Discussion and Conclusions

- incorrect air-to-vacuum wavelength calibration was used in Gran et al. (2022)
incorrect air-to-vacuum wavelength calibration used in Gran et al. (2022)

>> Ok. Sentence was corrected as suggested.


- is still uncertain, and locate new GCs
is still uncertain, and locating new GCs

>> Done.


## Appendix A

- (Figure A.1 caption) or HB/SGB stars, which RV coincides with the one derived for the cluster
or HB/SGB stars, whose RV coincides with that derived for the cluster

>> Noted and corrected.



Additional corrections and changes with respect to the original submitted version:
 - Clarification was added to Appendix Tables A.1 to A.5 regarding their cluster membership.
 Star ID, coordinates, temperature, surface gravity, metallicity, RV, and mean SNR were derived for observed GC members {\bf based on their multidimensional membership (RV, [Fe/H], and Kiel diagram).}

 - A slight shift (based on the MUSE image header) was applied to the cluster coordinates in Tables 1 and A.1 to A.5 to ensure proper match with Gaia and other existing catalogues.
